Variability of eclipse timing:the case of V471 Tauri

The post-common envelope binary V471 Tauri has been an object of interest for decades. V471 Tau shows various phenomena due to its evolutionary state and unique properties, e.g. its magnetic accretion and eclipse timing variation (ETV). Previous authors explained the ETVs by different, sometimes contradictory theories. In this paper, we present and analyse the variability of the eclipse timing of this star. We observed V471 Tauri over the last ten years and covered the second cycle of its period variation. Based on our analysis of the presented data, we assess the possible existence of a brown dwarf in this system and derive its orbital parameters. We compare the results of our dynamical modelling to the solution predicted by Applegate-mechanism theories, which have been developed in recent studies. We found that the observed ETV cannot be explained only by the presence of additional components to the binary.

==> Kundra-et-al-MNRAS-list-of-used-minima-BJD-TDB.csv <==
Times of eclipse of V471 Tau from literature used in present study. 
Collected data were converted to BJD-TDB (+2 400 000).             

References:
1 Young & Nelson (1972) 
2 Young & Lanning (1975)
3 Cester & Pucillo (1976)
4 Ibanoglu (1978)
5 Oliver & Rucinski (1978)
6 Lohsen (1974)
7 Miranda et al. (2007)
8 Skillman & Patterson (1988)
9 Beavers et al. (1979)
10 Pohl & Gulmen (1981)
11 Pohl et al. (1982)
12 Young et al. (1983)
13 Skillman (1982)
14 Ibanoglu & Evren (1984)
15 Beach (1985)
16 Pohl et al. (1987)
17 Eitter (1987)
18 Keskin & Pohl (1989)
19 Ibanoglu (1989)
20 Wunder et al. (1992)
21 Tunca et al. (1993)
22 Ibanoglu et al. (2005)
23 Guinan & Ribas (2001)
24 Hric et al. (2011)
25 Hardy et al. (2015)
26 Chiodo et al. (2022)
-------------------------------------------------------------------------------------------------
Time of eclipse  Ref       Time of eclipse   Ref      Time of eclipse  Ref   
-------------------------------------------------------------------------------------------------
40612.671318    1         43519.310309     4        47971.256672    20
40613.713613    2         43789.804168     9        48183.378207    20
40625.700863    2         43790.846468     9        48184.420487    20
40636.645803    2         43811.693849     9        48566.448430    21
40896.716200    3         43813.778549     9        48663.388553    21
40898.800911    3         43816.384569    10        48875.510490    21
40907.661061    3         43817.426769    10        48887.497751    21
40911.830461    3         43819.511629    10        48889.582461    21
40970.724208    3         43832.541070    10        48959.421093    21
41015.546044    3         43861.206372    10        48980.268404    21
41028.575735    3         43864.333402    10        49243.466073    22
41040.563275    3         44186.424408    11        49244.508383    22
41041.605245    3         44188.509128    11        49245.550773    22
41208.905339    3         44195.805976     7        49703.671244    23
41216.723140    3         44217.695419    12        49958.530129    22
41218.807750    3         44226.555298     7        50061.724607    23
41232.879700    3         44281.279815    11        50069.542487    22
41255.811720    3         44498.612984    11        50396.324604    22
41266.756675    2         44516.854535    12        50397.367214    22
41281.871011    2         44517.897123    12        50398.409344    22
41282.913311    2         44518.418055    11        50399.451884    22
41288.646351    3         44528.841736    12        50697.568729    22
41297.506312    3         44531.968733    12        50729.360848    22
41299.591272    3         44543.956044    12        50730.403278    22
41304.803132    3         44549.689115    12        50731.445878    22
41322.523313    3         44575.748466    12        50732.488118    22
41325.650413    3         44577.833006    12        51087.414140    22
41326.692913    2         44584.608397    12        51088.456190    22
41335.552763    3         44588.777497    12        51137.447479    22
41359.527363    3         44589.299129    11        51229.697455    23
41362.654452    3         44638.290491    11        51458.496827    22
41374.641632    3         44645.586731    13        51470.484007    22
41663.377358    3         44876.470831    14        51494.458566    22
41665.462047    3         44876.992051     8        51528.856896    23
41709.762628    2         44911.390192    14        51528.856956    23
41712.368518    3         45284.557231    14        51538.759526    23
41718.622827    2         45293.938681     8        51538.759576    23
41981.820318    2         45324.688282     8        51584.623755    23
41982.862718    2         45336.675642     8        51802.478841    22
41984.947418    2         45408.598702     8        51803.520561    22
41985.989918    2         45409.641072     8        51812.902521    23
42006.315927    4         45612.381332    14        51816.550481    22
42007.358307    3         45614.466142    14        51823.847351    23
42008.400697    3         45671.796272    15        51872.317222    22
42016.739597    5         45695.249572    14        51873.359732    22
42025.599715    6         45935.514846    16        52194.409185    22
42032.375157    3         45936.557436    16        52198.578736    22
42046.446956    3         46006.917094    15        52198.578986    22
42062.603694    6         46019.425464    16        52304.379019    22
42069.379027    3         46025.679594    15        52313.239299    22
42091.268886    4         46026.722174     8        52552.462357    22
42341.957816    2         46030.370254    16        52564.449607    22
42343.000313    2         46038.709523     8        52566.534437    22
42346.648456    5         46058.513993     8        52575.394418    22
42361.762916    2         46060.599013     8        52576.436878    22
42362.805216    2         46064.768303     8        52909.473402    22
42383.652485    5         46074.670872     8        53014.230867    22
42387.300815    4         46351.419152    16        53301.403269    22
42768.806727    5         46352.461602    16        53301.403319    22
42788.611649    5         46389.986771     8        53347.267351    22
42825.615618    5         46391.029161     8        54028.454157    24
42849.590018    5         46694.879007     8        54055.555577    24
43053.893411    7         46798.594394    17        54810.228967    24
43077.868327    5         46822.568883    17        54884.237005    24
43078.910527    5         46823.611272    17        55064.566368    24
43079.952827    5         47064.397843    18        55075.511408    24
43080.995327    5         47065.440293    18        55076.553648    24
43113.829921    7         47066.482443    18        55512.784058    25
43460.416545    4         47448.509347    18        55532.588989    25
43462.501345    4         47553.267487    19        55545.618594    25
43463.543745    4         47554.309797    19        55547.703361    25
43480.742575    8         47555.352297    19        57085.194470    26
43481.784936    8         47837.312298    20        58731.611900    26
43512.534748    8         47924.350022    20        
43514.619518    8         47959.269202    20        

